Distance geometry with and without the graph

We survey theoretical, algorithmic, and computational results at the intersection of distance geometry problems and mathematical programming, both with and without adjacencies as part of the input. While mathematical programming methods can solve large-scale distance geometry problems with adjacencies, they are severely challenged in the absence thereof.

==> img/dgp_instances_proteins-excerpt-240917-filtered.csv <==
inst,model,solver,MS_itn,K,|V|,|E|,Gdens,f*,mde,lde,cpu
tiny,quartic,ipopt,10,3,38,335,0.477,0.0000,0.0000,0.0000,0.30
tiny,cyclesimple,ipopt,10,3,38,335,0.477,950.6869,0.1564,1.4748,0.22
tiny,system2,ipopt,10,3,38,335,0.477,0.0000,0.0000,0.0000,0.63
tiny,sdp_quartic,ipopt,1,3,38,335,0.477,940.9640,0.1543,1.4545,1.11
tiny,dualddp_quartic,ipopt,1,3,38,335,0.477,940.9640,0.1543,1.4545,0.15
tiny,sdp_cyclesimple,ipopt,1,3,38,335,0.477,0.0000,0.0000,0.0000,1.50
tiny,dualddp_cyclesimple,ipopt,1,3,38,335,0.477,0.0000,0.0000,0.0000,0.19
tiny,sdp_system2,ipopt,1,3,38,335,0.477,950.6869,0.1564,1.4748,1.88
tiny,dualddp_system2,ipopt,1,3,38,335,0.477,950.6869,0.1564,1.4748,0.12
1guu-1,quartic,ipopt,10,3,150,959,0.086,815.7121,0.0790,1.0893,3.54
1guu-1,cyclesimple,ipopt,10,3,150,959,0.086,990.5141,0.0945,0.9964,1.71
1guu-1,system2,ipopt,10,3,150,959,0.086,816.3710,0.0768,1.1544,3.71
1guu-1,sdp_quartic,ipopt,1,3,150,959,0.086,1862.7919,0.1437,1.2035,1204.31
1guu-1,dualddp_quartic,ipopt,1,3,150,959,0.086,1236.3012,0.1060,1.0443,1.18
1guu-1,sdp_cyclesimple,ipopt,1,3,150,959,0.086,1285.5140,0.1109,1.1779,1096.51
1guu-1,dualddp_cyclesimple,ipopt,1,3,150,959,0.086,1252.4316,0.1041,1.0649,1.37
1guu-1,sdp_system2,ipopt,1,3,150,959,0.086,487.8878,0.0518,1.1211,709.37
1guu-1,dualddp_system2,ipopt,1,3,150,959,0.086,728.1542,0.0635,1.0489,0.83
1guu-4000,quartic,ipopt,10,3,150,968,0.087,1467.1712,0.1108,1.0723,1.85
1guu-4000,cyclesimple,ipopt,10,3,150,968,0.087,1150.1883,0.0902,1.5089,0.83
1guu-4000,system2,ipopt,10,3,150,968,0.087,745.3294,0.0764,0.9667,2.70
1guu-4000,sdp_quartic,ipopt,1,3,150,968,0.087,2324.1434,0.1531,1.3995,560.84
1guu-4000,dualddp_quartic,ipopt,1,3,150,968,0.087,2317.6578,0.1499,1.3907,0.69
1guu-4000,sdp_cyclesimple,ipopt,1,3,150,968,0.087,1736.4132,0.1362,1.4076,562.30
1guu-4000,dualddp_cyclesimple,ipopt,1,3,150,968,0.087,1919.9856,0.1359,1.2000,0.70
1guu-4000,sdp_system2,ipopt,1,3,150,968,0.087,1637.7041,0.1295,1.1363,560.73
1guu-4000,dualddp_system2,ipopt,1,3,150,968,0.087,1655.2381,0.1237,1.5611,0.62
C0030pkl,quartic,ipopt,10,3,198,3247,0.166,2264.5620,0.0432,1.3223,19.59
C0030pkl,cyclesimple,ipopt,10,3,198,3247,0.166,15116.2384,0.1686,3.9576,5.85
C0030pkl,system2,ipopt,10,3,198,3247,0.166,1754.6796,0.0278,2.0185,42.36
C0030pkl,sdp_quartic,ipopt,1,3,198,3247,0.166,54468.0996,0.4328,4.0093,146.78
C0030pkl,dualddp_quartic,ipopt,1,3,198,3247,0.166,11893.0059,0.1273,2.6097,3.57
C0030pkl,sdp_cyclesimple,ipopt,1,3,198,3247,0.166,43608.4521,0.3355,4.1514,159.86
C0030pkl,dualddp_cyclesimple,ipopt,1,3,198,3247,0.166,2264.5620,0.0432,1.3223,5.68
C0030pkl,sdp_system2,ipopt,1,3,198,3247,0.166,26352.4853,0.2589,3.8228,155.91
C0030pkl,dualddp_system2,ipopt,1,3,198,3247,0.166,27211.3552,0.2581,2.4624,4.05
1PPT,quartic,ipopt,10,3,303,3102,0.068,22558.4995,0.2599,2.5805,8.48
1PPT,cyclesimple,ipopt,10,3,303,3102,0.068,26728.4186,0.2822,3.1088,3.52
1PPT,system2,ipopt,10,3,303,3102,0.068,17986.3411,0.2243,3.0735,16.86
1PPT,sdp_quartic,ipopt,1,3,303,3102,0.068,30145.3710,0.3124,2.6837,1140.57
1PPT,dualddp_quartic,ipopt,1,3,303,3102,0.068,30735.1363,0.3150,3.0132,2.51
1PPT,sdp_cyclesimple,ipopt,1,3,303,3102,0.068,23337.4729,0.2624,3.3721,1143.16
1PPT,dualddp_cyclesimple,ipopt,1,3,303,3102,0.068,22739.3343,0.2690,2.6887,2.88
1PPT,sdp_system2,ipopt,1,3,303,3102,0.068,23998.7937,0.2657,3.1118,1145.92
1PPT,dualddp_system2,ipopt,1,3,303,3102,0.068,23460.2293,0.2538,2.8588,3.62
1guu,quartic,ipopt,10,3,427,955,0.011,980.0177,0.0921,1.2096,842.62
1guu,cyclesimple,ipopt,10,3,427,955,0.011,1075.2939,0.0979,1.1372,176.34
1guu,system2,ipopt,10,3,427,955,0.011,666.0940,0.0651,1.1058,391.99
1guu,sdp_quartic,ipopt,1,3,427,955,0.011,1678.4671,0.1370,1.2849,8534.79
1guu,dualddp_quartic,ipopt,1,3,427,955,0.011,1677.8674,0.1333,1.2969,71.53
1guu,sdp_cyclesimple,ipopt,1,3,427,955,0.011,992.1723,0.0918,1.0968,8275.13
1guu,dualddp_cyclesimple,ipopt,1,3,427,955,0.011,1586.6631,0.1257,1.1009,70.36
1guu,sdp_system2,ipopt,1,3,427,955,0.011,525.5961,0.0480,0.8677,8476.58
1guu,dualddp_system2,ipopt,1,3,427,955,0.011,792.0702,0.0787,1.0924,51.94
100d,quartic,ipopt,10,3,491,5741,0.048,46319.0710,0.2631,3.3764,86.33
100d,cyclesimple,ipopt,10,3,491,5741,0.048,64024.6817,0.3299,3.0593,13.50
100d,system2,ipopt,10,3,491,5741,0.048,43543.7236,0.2483,3.3595,164.53
100d,sdp_quartic,ipopt,1,3,491,5741,0.048,56500.3574,0.3040,3.1994,7583.37
100d,dualddp_quartic,ipopt,1,3,491,5741,0.048,46805.1332,0.2663,3.3791,13.33
100d,sdp_cyclesimple,ipopt,1,3,491,5741,0.048,56635.2339,0.3072,3.5456,6913.05
100d,dualddp_cyclesimple,ipopt,1,3,491,5741,0.048,52581.7410,0.2844,3.6471,15.59
100d,sdp_system2,ipopt,1,3,491,5741,0.048,58179.1539,0.3074,3.5578,9659.69
100d,dualddp_system2,ipopt,1,3,491,5741,0.048,73724.8761,0.3648,3.9295,21.57
3al1,cyclesimple,ipopt,10,3,681,17417,0.075,211658.2452,0.3126,4.1765,34.03
3al1,quartic,ipopt,10,3,681,17417,0.075,38078.0517,0.0757,4.1207,221.59
3al1,system2,ipopt,10,3,681,17417,0.075,15124.1946,0.0376,2.2708,498.07
3al1,ddp_cyclesimple,ipopt,1,3,681,17417,0.075,97970.4248,0.1743,3.8722,34.61
3al1,dualddp_cyclesimple,ipopt,1,3,681,17417,0.075,182094.8398,0.2788,4.2674,27.88
3al1,ddp_quartic,ipopt,1,3,681,17417,0.075,48438.2338,0.1050,4.3038,37.68
3al1,dualddp_quartic,ipopt,1,3,681,17417,0.075,80112.1281,0.1415,4.1949,29.44
3al1,ddp_system2,ipopt,1,3,681,17417,0.075,54894.0216,0.1151,4.2978,65.66
3al1,dualddp_system2,ipopt,1,3,681,17417,0.075,145591.9157,0.2341,3.6418,70.60
1hpv,cyclesimple,ipopt,10,3,1633,18512,0.014,280788.7159,0.3964,4.2316,193.31
1hpv,quartic,ipopt,10,3,1633,18512,0.014,290551.6249,0.4056,4.1227,894.43
1hpv,system2,ipopt,10,3,1633,18512,0.014,291876.9199,0.4033,3.6984,2208.47
1hpv,ddp_cyclesimple,ipopt,1,3,1633,18512,0.014,288788.8207,0.4026,3.6542,201.95
1hpv,dualddp_cyclesimple,ipopt,1,3,1633,18512,0.014,249898.3906,0.3644,4.1650,270.95
1hpv,ddp_quartic,ipopt,1,3,1633,18512,0.014,291882.0274,0.4022,3.6173,214.49
1hpv,dualddp_quartic,ipopt,1,3,1633,18512,0.014,306533.0648,0.4218,4.1204,160.17
1hpv,ddp_system2,ipopt,1,3,1633,18512,0.014,289617.2488,0.4012,3.9074,290.42
1hpv,dualddp_system2,ipopt,1,3,1633,18512,0.014,299105.5410,0.4142,4.2671,225.45
il2,cyclesimple,ipopt,10,3,2098,45251,0.021,407468.5564,0.2426,4.4317,872.06
il2,quartic,ipopt,10,3,2098,45251,0.021,164740.7620,0.1113,4.2951,10113.55
il2,system2,ipopt,10,3,2098,45251,0.021,117164.7541,0.0878,4.7394,15071.17
il2,ddp_cyclesimple,ipopt,1,3,2098,45251,0.021,222678.3777,0.1500,4.0952,1014.11
il2,dualddp_cyclesimple,ipopt,1,3,2098,45251,0.021,285360.3339,0.1827,4.6026,858.28
il2,ddp_quartic,ipopt,1,3,2098,45251,0.021,43160.4888,0.0326,4.3634,1262.47
il2,dualddp_quartic,ipopt,1,3,2098,45251,0.021,451357.3133,0.2488,4.1481,865.01
il2,ddp_system2,ipopt,1,3,2098,45251,0.021,252521.7328,0.1695,4.4658,1588.89
il2,dualddp_system2,ipopt,1,3,2098,45251,0.021,288181.4755,0.1881,4.1326,1718.50
1tii,cyclesimple,ipopt,10,3,5691,69800,0.004,1132395.9167,0.4056,4.1394,4555.31
1tii,quartic,ipopt,10,3,5691,69800,0.004,1254500.8993,0.4398,4.5306,18559.85
1tii,system2,ipopt,10,3,5691,69800,0.004,1198003.3361,0.4225,4.4522,53235.39
1tii,ddp_cyclesimple,ipopt,1,3,5691,69800,0.004,1182594.2284,0.4166,4.3675,3872.87
1tii,dualddp_cyclesimple,ipopt,1,3,5691,69800,0.004,1203035.5236,0.4259,4.3816,3556.38
1tii,ddp_quartic,ipopt,1,3,5691,69800,0.004,1269247.1047,0.4442,4.3297,2584.84
1tii,dualddp_quartic,ipopt,1,3,5691,69800,0.004,1239112.5579,0.4363,4.1052,2928.25
1tii,ddp_system2,ipopt,1,3,5691,69800,0.004,1236752.3512,0.4342,4.3654,6200.10
1tii,dualddp_system2,ipopt,1,3,5691,69800,0.004,1230697.9203,0.4325,4.2287,4878.52

